Channel Estimation based on Gaussian Mixture Models with Structured Covariances

In this work, we propose variations of a Gaussian mixture model (GMM) based channel estimator that was recently proven to be asymptotically optimal in the minimum mean square error (MMSE) sense. We account for the need of low computational complexity in the online estimation and low cost for training and storage in practical applications. To this end, we discuss modifications of the underlying expectation-maximization (EM) algorithm, which is needed to fit the parameters of the GMM, to allow for structurally constrained covariances. Further, we investigate splitting the 2D time and frequency estimation problem in wideband systems into cascaded 1D estimations with the help of the GMM. The proposed cascaded GMM approach drastically reduces the complexity and memory requirements. We observe that due to the training on realistic channel data, the proposed GMM estimators seem to inherently perform a trade-off between saving complexity/parameters and estimation performance. We compare these low-complexity approaches to a practical and low cost method that relies on the power delay profile (PDP) and the Doppler spectrum (DS). We argue that, with the training on scenario-specific data from the environment, these practical baselines are outperformed by far with equal estimation complexity.

==> csvdat/2022-03-03_15-14-13_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,pdp_genie,pdp_genie_full
-10.0,0.7039413994231497,0.43957321936540394
0.0,0.30778154806275704,0.14266397270044323
10.0,0.13329882594953357,0.038847452844543086
20.0,0.09847772469691024,0.00734026844676603
30.0,0.09383536645997483,0.0009316514785245064


==> csvdat/2022-03-03_15-55-41_carrier=24_symbols=14_pilots_carr=6_v=300kmh.csv <==
SNR,pdp_genie,pdp_genie_full
-10.0,0.7147158831285422,0.4427043611181311
0.0,0.30780155716552016,0.1427862809362039
10.0,0.13234354142205787,0.03918183376224572
20.0,0.0972251093882307,0.007395699764268407
30.0,0.0925309588403529,0.0009355425621428565


==> csvdat/2022-03-04_12-54-24_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_diag_full,gmm_diag_trunc
-10.0,1.1562375848862043,1.1696823748926206
0.0,0.54493646290095,0.8948588038086693
10.0,0.08891373175193856,0.6360785911579225
20.0,0.009798823384769513,0.591952822429597
30.0,0.0009966180795014316,0.5872945161898343


==> csvdat/2022-03-04_12-54-57_carrier=24_symbols=14_pilots_carr=6_v=300kmh.csv <==
SNR,gmm_diag_full,gmm_diag_trunc
-10.0,1.1866489324857907,1.1853744119557634
0.0,0.529220106683512,0.8864527928124941
10.0,0.09034469039412128,0.7250450626745516
20.0,0.009901497229050303,0.6987893745102038
30.0,0.0009996398997928683,0.6957854666822466


==> csvdat/2022-03-04_15-04-21_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,pdp_est_trunc,pdp_est_full,linear_int,ls_full
-10.0,267963048.92417148,2514188.20555951,9.364251036363186,9.995734265919568
0.0,11833105736.9839,14520.937972183545,0.9422541976623743,1.0003380410933502
10.0,18988.248496735898,619.8139947895459,0.09871429149898385,0.09998704737344868
20.0,319.39173135981963,0.9366398097689034,0.014250406202741825,0.010000447809533498
30.0,19.41280179853143,0.004195674042424135,0.005830116533881835,0.0009998325375722872


==> csvdat/2022-03-04_15-23-22_carrier=24_symbols=14_pilots_carr=6_v=300kmh.csv <==
SNR,linear_int,ls_full
-10.0,9.38031606796901,9.999738799461559
0.0,0.9413609495167065,0.9997035989381247
10.0,0.09634445832652407,0.10005535985633753
20.0,0.011679202289504337,0.010003315755709173
30.0,0.0032372634036517047,0.0009999430702545616


==> csvdat/2022-03-04_17-00-00_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,pdp_genie_time,pdp_genie_time_full,pdp_genie,pdp_genie_full
-10.0,0.7074667740280876,0.43773950980155407,0.707431018385813,0.4377113844842632
0.0,0.30654792989627583,0.14281390888671514,0.3065330691035475,0.1428041822040834
10.0,0.13353759464618345,0.03886399127014651,0.13353380286750505,0.038860954563501506
20.0,0.09845990445726964,0.007343804367480671,0.09845878384905901,0.007343108447663772
30.0,0.09383302237498886,0.0009312674127732338,0.09383218541045607,0.0009311867935719459


==> csvdat/2022-03-04_17-12-13_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,pdp_y_full
-10.0,4.125453965262128
0.0,0.47523368933729243
10.0,0.06396414866545908
20.0,0.009044982163149591
30.0,0.001003463698319161


==> csvdat/2022-03-04_23-04-15_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_full,gmm_trunc
-10.0,0.3587432168131526,0.6831586464422509
0.0,0.06484332863687757,0.19685683142726862
10.0,0.009370476261754149,0.03105790553369833
20.0,0.001205938903227895,0.00466459919624526
30.0,0.0001503066422396434,0.0007780893067381234


==> csvdat/2022-03-07_09-04-56_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,pdp_est_trunc,pdp_est_full
-10.0,3.72274258093256,5.217597950918089
0.0,1.1789184286976886,0.6946929023216436
10.0,0.9138072727801485,0.10851525256970991
20.0,0.9365676105195396,0.02069049250736442
30.0,0.9619548331715052,0.012432388894842506


==> csvdat/2022-03-07_13-55-03_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_diag_full,gmm_diag_trunc
-10.0,0.3598589329137218,1.133382050485017
0.0,0.07154461698475544,0.9454810844192898
10.0,0.012464060626868492,0.5104786627760416
20.0,0.0024959822213907116,0.511874797768965
30.0,0.0005264127680828511,0.5177878762737326


==> csvdat/2022-03-07_14-40-31_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_diag_full,gmm_diag_trunc
-10.0,0.36017764208733977,1.1325551570219374
0.0,0.07142027625243522,0.9450167034098079
10.0,0.012479444155013807,0.5107173105719508
20.0,0.0024995353499693567,0.5105907829502199
30.0,0.0005262226920847576,0.5178073383028441


==> csvdat/2022-03-07_18-27-51_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_diag_trunc
-10.0,1.1233430299987053
0.0,0.8027131987654359
10.0,0.309283140468813
20.0,0.2955138472181505
30.0,0.29780714124928004


==> csvdat/2022-03-07_19-20-02_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_diag_trunc
-10.0,1.08688988280978
0.0,0.4377812550401989
10.0,0.150727461104077
20.0,0.10887147470631177
30.0,0.1042176876897447


==> csvdat/2022-03-08_10-26-57_carrier=24_symbols=14_pilots_carr=7_v=3kmh.csv <==
SNR,pdp_genie_time,pdp_genie_time_full,pdp_genie,pdp_genie_full,pdp_est_trunc,pdp_est_full,gmm_diag_trunc,gmm_full,gmm_trunc,linear_int,ls_full
-10.0,0.6921405934756248,0.4391018296874978,0.6921254129724057,0.4390856481353558,8.91717514766642,4.640089226568713,1.0682785136689872,0.3585388499391462,0.6425020504984501,7.036363187379221,9.998639255336622
0.0,0.2731503295334214,0.14291200315824,0.27312853583440977,0.14290383546701887,1.3769352691096306,0.7399612929633255,0.41317816002275537,0.0644105260638791,0.17109644147237432,0.7061810534173348,1.0002758882787512
10.0,0.06592555358485612,0.038908661052813195,0.06591930478544411,0.03890634266759772,0.6025003607333114,0.11745622366547692,0.09904949088501647,0.009239173310882146,0.02538995869565537,0.07227250420817954,0.10002105575937723
20.0,0.008901592353016224,0.0073437168423227854,0.008900364575576363,0.007343075993167934,0.7064302958965373,0.018775200657423982,0.02663815824482136,0.0012021561241228652,0.0035072580060495242,0.00902188040578086,0.010002737154006828
30.0,0.0015321966306746635,0.0009308766299521363,0.0015318366993777991,0.0009307924059134616,0.8228712672659216,0.013660185308126639,0.024718308434057763,0.0001486773861570336,0.0005313884262714214,0.0026948141432954,0.0009995901428712147


==> csvdat/2022-03-08_12-03-56_carrier=24_symbols=14_pilots_carr=7_v=3kmh.csv <==
SNR,gmm_diag_trunc
-10.0,0.6436678838137608
0.0,0.17778742498290237
10.0,0.03026500140322885
20.0,0.005830967506157969
30.0,0.001806288299999047


==> csvdat/2022-03-08_12-18-21_carrier=24_symbols=14_pilots_carr=6_v=3kmh.csv <==
SNR,gmm_diag_trunc
-10.0,0.6734290510947737
0.0,0.20129576570188534
10.0,0.03675888904224144
20.0,0.008614687814769704
30.0,0.0046820168797934054


==> csvdat/2022-03-08_15-05-23_carrier=24_symbols=14_pilots_carr=5_v=3kmh.csv <==
SNR,pdp_genie_time,pdp_genie_time_full,pdp_genie,pdp_genie_full,pdp_y_full,pdp_est_trunc,pdp_est_full,gmm_diag_trunc,gmm_full,gmm_trunc,linear_int,ls_full
-10.0,0.760675658429008,0.4384921773001055,0.7606760213181268,0.43846032811155017,4.123903199149547,7.088585856721018,5.516538229920179,0.7165682411072697,0.35896702951771453,0.7166166087601656,6.908805315450018,10.00326401426426
0.0,0.33133989368507816,0.14273015991528482,0.3313223810471094,0.1427223696132842,0.4750992157231277,2.933709938049127,1.154521707764129,0.22577099204266277,0.06481771794053592,0.2196432942784013,0.697024326643973,1.000301277263997
10.0,0.08064599139390037,0.03891838784334517,0.08063785467108629,0.03891557947292861,0.06401312077856014,2.2010829180147713,0.22269611591057817,0.03920621525450601,0.009233548408354773,0.03343640003650134,0.07447674819466103,0.09993836973582387
20.0,0.011083410457199551,0.007332582444370753,0.01108202770197846,0.00733188757152913,0.009049801115945846,1.6775777368536688,0.021108166831207673,0.007930730897001928,0.0012061981085947167,0.004953948794721807,0.012251390649334093,0.009996692442761508
30.0,0.003036437643810247,0.0009307462799170739,0.0030355622525055814,0.0009306592542673371,0.0010038354415157576,1.5979667010554646,0.012086047025835683,0.003286996501078044,0.00014831828694562176,0.0010480959572795713,0.006041131802587004,0.0010002643107482106


==> csvdat/2022-03-08_16-20-28_carrier=24_symbols=14_pilots_carr=5_v=300kmh.csv <==
SNR,pdp_genie_time,pdp_genie_time_full,pdp_genie,pdp_genie_full,pdp_y_full,pdp_est_trunc,pdp_est_full,gmm_diag_trunc,gmm_full,gmm_trunc,linear_int,ls_full
-10.0,0.7740696348827062,0.4487909638687873,0.7674192783172827,0.4429572482597333,4.136562446433437,7.161931337838502,5.54334785102159,0.7083457771578486,0.352103475258285,0.713696374111952,6.895540394020762,10.004634084364175
0.0,0.33944451006075693,0.14492429676851748,0.3347361652514164,0.1430905388185182,0.4744098369492104,3.001452099396836,1.1885036984430957,0.21264064051200673,0.05959859876030178,0.21160463115761194,0.6912158720546526,0.9998666555127851
10.0,0.08249056410706404,0.039787494733997654,0.08097537545847106,0.03919379831747437,0.0643016789011611,2.258671665337356,0.21572637277621692,0.03472932082275223,0.007967344930972241,0.02973186304615422,0.07174564100793278,0.09995610150450472
20.0,0.009951101059435065,0.007501500072485472,0.009799906023709424,0.007388684461787577,0.009107054036002416,1.6917972907314454,0.01540248472232581,0.006376762541352847,0.0010271493582213707,0.003974376599851928,0.009420938586187096,0.010003652263287106
30.0,0.0014908864170666046,0.0009432903342272349,0.00144122602624214,0.0009352519512204689,0.0010055648789840757,1.6060928558997316,0.003023496250304176,0.0017890697833800532,0.00012552970489661144,0.0006681379873642295,0.003230646730982404,0.000999637539351082


==> csvdat/2022-03-08_16-55-49_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_full,gmm_time_freq
-10.0,0.347945487315408,0.40030469732488005
0.0,0.09409596456083368,0.06555420555612858
10.0,0.02589327719938367,0.011967522120078629
20.0,0.009138686931402289,0.002394855385620649
30.0,0.005356513689841136,0.0007797596546410074


==> csvdat/2022-03-09_03-28-46_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_full,gmm_time_freq
-10.0,0.3689526925212326,0.3772220329417785
0.0,0.06263154445748642,0.06343281423731317
10.0,0.011029489849257773,0.010917008334679531
20.0,0.0018218681826620289,0.0018792171984004424
30.0,0.0003926300208545485,0.00054227650610483


==> csvdat/2022-03-09_11-14-03_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_2x1_timefirst
-10.0,0.8809676930346129
0.0,0.21906647689727257
10.0,0.017720957222047223
20.0,0.0025060585227662533
30.0,0.0005463705285847179


==> csvdat/2022-03-09_11-24-56_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.8887310754565475
0.0,0.2305720265795828
10.0,0.01817923744223901
20.0,0.0025947116575644317
30.0,0.0005535299707783587


==> csvdat/2022-03-09_12-09-02_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.8930750364100295
0.0,0.30401269067089304
10.0,0.028687367623192243
20.0,0.004500517225281608
30.0,0.0010101158497577399


==> csvdat/2022-03-09_12-13-05_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_2x1_timefirst
-10.0,0.8897979695828031
0.0,0.29026043287711567
10.0,0.02920587406454081
20.0,0.004570127433659334
30.0,0.0010721336536147013


==> csvdat/2022-03-09_13-36-27_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.891802817512212
0.0,0.24955375430842888
10.0,0.01940736926966973
20.0,0.0027105011914843593
30.0,0.0005720932590455269


==> csvdat/2022-03-09_13-59-43_carrier=24_symbols=14_pilots_carr=5_v=3kmh.csv <==
SNR,pdp_y_linint,pdp_y_full
-10.0,2.7096747353769386,4.118982956367928
0.0,0.4742949172538409,0.4740224461391208
10.0,0.09320447334923798,0.06404344232208165
20.0,0.017065359608495992,0.009056608811818684
30.0,0.007894576235697962,0.001003800504388841


==> csvdat/2022-03-09_22-28-42_carrier=24_symbols=14_pilots=50_pattern=lattice_v=300kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.8997875412843196
0.0,0.2559928868931398
10.0,0.021706454536510593
20.0,0.0026401648744941563
30.0,0.00041324594292337005


==> csvdat/2022-03-09_22-35-05_carrier=24_symbols=14_pilots=48_pattern=block_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.878977935650884
0.0,0.39837843570809844
10.0,0.03266227367409717
20.0,0.0020221103209125168
30.0,0.0006102464667615602


==> csvdat/2022-03-09_22-45-52_carrier=24_symbols=14_pilots=50_pattern=block_v=3kmh.csv <==
SNR,gmm_full,gmm_time_freq
-10.0,0.22097196455174148,0.2899108904724095
0.0,0.03506742854225898,0.0400828334114252
10.0,0.005534594198946949,0.006190325853470889
20.0,0.001010545614661699,0.0011866227876835245
30.0,0.00015893156898411125,0.0001869503014821526


==> csvdat/2022-03-09_22-52-35_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_timefirst
-10.0,0.7801346916474661
0.0,0.15757029749289767
10.0,0.011001137498497392
20.0,0.001382124223136197
30.0,0.0002553593932140711


==> csvdat/2022-03-09_22-58-04_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_timefirst
-10.0,0.7393618524208067
0.0,0.10833894895281743
10.0,0.008756306945286852
20.0,0.0013223078103516298
30.0,0.0002434380220182998


==> csvdat/2022-03-09_23-02-43_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.6999698112935463
0.0,0.08644778443961318
10.0,0.007922706411802871
20.0,0.0011950573730353552
30.0,0.00023474168682196053


==> csvdat/2022-03-09_23-08-20_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.8298983803176062
0.0,0.24024571564225147
10.0,0.013729260878678276
20.0,0.0013372329247583012
30.0,0.00024099666429712064


==> csvdat/2022-03-11_16-52-48_carrier=24_symbols=14_pilots_carr=5_v=3kmh.csv <==
SNR,gmm_diag_full,gmm_diag_trunc
-10.0,0.3592557747716092,0.7162554186567525
0.0,0.07012613153918924,0.2245758404764099
10.0,0.011617442469846128,0.038005086334073374
20.0,0.002106666214505285,0.007315659760402319
30.0,0.00043756017014122677,0.0034538851489257835


==> csvdat/2022-03-15_11-59-07_carrier=24_symbols=14_pilots_carr=5_v=3kmh.csv <==
SNR,gmm_toep_full,gmm_toep_trunc
-10.0,0.3576031189103703,0.7178575069394547
0.0,0.06778745601980311,0.22012753098021917
10.0,0.011844573537419209,0.03772481323152165
20.0,0.0021198055296953273,0.007043688209733128
30.0,0.0004722406332942882,0.002435752667971626


==> csvdat/2022-03-15_14-12-38_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.7668482509097039
0.0,0.1488627230290769
10.0,0.010815217526760318
20.0,0.0013818712264488024
30.0,0.00025284287970392134


==> csvdat/2022-03-15_14-15-48_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst
-10.0,0.7407832918885257
0.0,0.15023229768620727
10.0,0.010855126903416097
20.0,0.0013088092361841304
30.0,0.00024022481935684237


==> csvdat/2022-03-15_15-17-17_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst_circ
-10.0,0.7534644872220092
0.0,0.13196814245866303
10.0,0.013463150024544053
20.0,0.003014684523951634
30.0,0.0009610588451280113


==> csvdat/2022-03-16_11-27-47_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,freqfirst_2x1
-10.0,0.7589532479380177
0.0,0.2759062486815766
10.0,0.055684784908109505
20.0,0.0088866848201222
30.0,0.003978936247919437


==> csvdat/2022-03-16_17-01-08_carrier=24_symbols=14_pilots=50_pattern=lattice_v=3kmh.csv <==
SNR,pdp_dps_kron
-10.0,0.42471261364821994
0.0,0.12767472684458975
10.0,0.026734026270446316
20.0,0.006652118500964024
30.0,0.003848133787471472


==> csvdat/2022-03-17_11-16-34_carrier=24_symbols=14_pilots_carr=5_v=3kmh.csv <==
SNR,gmm_diag_full,gmm_diag_trunc,gmm_full_circ_full,gmm_full_circ_trunc
-10.0,0.3588539945454701,0.715284413682145,0.537056049066782,0.8132423056803731
0.0,0.07176799896344864,0.22582840181684538,0.16114479819211247,0.29328513399262535
10.0,0.012489509697437578,0.0392513670133182,0.04184802706599718,0.04885214653525306
20.0,0.0025029863682556734,0.007949007644927779,0.007697414462369064,0.012279254591251789
30.0,0.0005265170996117058,0.0032817044756679984,0.0009569157312054004,0.009071383921213445


==> csvdat/2022-03-23_15-11-11_carrier=24_symbols=14_pilots_carr=5_v=3kmh.csv <==
SNR,gmm_full_toep_full,gmm_full_toep_trunc
-10.0,0.36931400694795224,0.7209066772049165
0.0,0.07379558272121978,0.23349278193913234
10.0,0.012466308450238968,0.03960803923126663
20.0,0.0026339164779984356,0.007775184054272071
30.0,0.0009777835946986307,0.0038872908921491435


==> csvdat/2022-03-28_22-21-09_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_full,nr_proba_full,gmm_time_freq,nr_proba_kron
-10.0,0.21997589946643864,39.0565,0.2911004521757325,48.3245
0.0,0.034987314867499876,14.2825,0.040857163113546396,29.4683
10.0,0.00516633529270368,6.5193,0.005947243495651339,17.3125
20.0,0.0007771778848135567,3.4687,0.0009952427425739768,9.8895
30.0,0.00013083277667292,2.1104,0.0002485053942915109,7.0896


==> csvdat/2022-03-29_11-14-49_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst,nr_proba_freq,nr_proba_time,nr_proba_all
-10.0,0.738444020810426,9.9862,8.0,17.9862
0.0,0.14966176348524368,8.5356,5.4326,13.9682
10.0,0.011031626960144689,5.2766,3.9638,9.2404
20.0,0.0013415936705921249,2.7284,3.7599,6.4883
30.0,0.00025481194219149667,1.5826,3.431,5.0136

==> csvdat/2022-03-29_18-25-32_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_full,nr_proba_full,gmm_time_freq,nr_proba_kron,gmm_2x1_freqfirst,nr_proba_freq,nr_proba_time,gmm_2x1_freqfirst_circ,gmm_2x1_freqfirst_toep,pdp_dps_freqfirst,pdp_dps_kron
-10.0,0.22050455460842702,39.097,0.2914437352447642,46.2578,0.7386537101787397,9.9975,8.0,0.7505197945991776,0.7903268786450613,0.7583676651363298,0.4252576972182956
0.0,0.03488647738564571,14.3234,0.04085873723448127,28.328,0.1485417619818477,8.5156,5.423,0.13234297343656526,0.32301918243098776,0.27564173144371196,0.12729500776238975
10.0,0.005104745844689525,6.569,0.0059408658767667625,16.6689,0.010935903538296514,5.2928,3.9654,0.017856556560076172,0.04877551033991819,0.05550642633109164,0.026812484646965565
20.0,0.0007690191258621305,3.4771,0.0009764318333156251,9.5942,0.001340975993627722,2.7302,3.7617,0.004207956439440425,0.0037506299021843248,0.00890760708484637,0.006654279529974538
30.0,0.0001294476345955617,2.1055,0.00025327134177359554,6.9083,0.00025448172534529726,1.5793,3.4295,0.0009731589906080597,0.0009046976770980247,0.003973003745361042,0.003848529811322153


==> csvdat/2022-03-29_23-59-02_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst,nr_proba_freq,nr_proba_time,gmm_2x1_freqfirst_circ,gmm_2x1_freqfirst_toep,nr_proba_all
-10.0,0.7337836768233225,51.5094,29.9094,0.7532959309804724,0.7808101210736768,81.4188
0.0,0.15298009791799777,24.3777,17.3493,0.13182459466294918,0.40200961378120625,41.727
10.0,0.011942097972544334,11.2025,11.3581,0.012761666565396238,0.15255872376243768,22.5606
20.0,0.0011647305329824324,5.5484,10.4347,0.002709414506694012,0.01050267960720135,15.9831
30.0,0.00016991933655064793,3.0755,8.568,0.0009266015046043573,0.0009168045636708139,11.6435


==> csvdat/2022-03-30_15-32-33_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst_toep
-10.0,0.7016136088888981
0.0,0.09354484080122591
10.0,0.017896050664169705
20.0,0.0026501459790892515
30.0,0.000745930259814533


==> csvdat/2022-03-30_16-41-08_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst_circ
-10.0,0.7359864209670249
0.0,0.11226368190143307
10.0,0.010196342470819382
20.0,0.0020859794835843873
30.0,0.0007154180223029932


==> csvdat/2022-03-30_17-35-36_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh_complist.csv <==
comps,num
1,0.00112
2,0.00072
3,0.00142
4,0.00109
5,0.00127
6,0.00164
7,0.00113
8,0.00144
9,0.00127
10,0.00168
11,0.00178
12,0.00139
13,0.00139
14,0.00161
15,0.00101
16,0.00159
17,0.0016
18,0.00167
19,0.0014
20,0.00085
21,0.00114
22,0.01047
23,0.00103
24,0.00119
25,0.0014
26,0.0016
27,0.00171
28,0.00139
29,0.00164
30,0.00145
31,0.0015
32,0.0009
33,0.00294
34,0.0072
35,0.00172
36,0.00224
37,0.00089
38,0.00145
39,0.00124
40,0.00147
41,0.00133
42,0.00149
43,0.00152
44,0.00114
45,0.00152
46,0.00086
47,0.02649
48,0.00148
49,0.00127
50,0.00098
51,0.00106
52,0.0008
53,0.00149
54,0.00166
55,0.00103
56,0.08404
57,0.00143
58,0.00105
59,0.00118
60,0.00165
61,0.05288
62,0.00121
63,0.11801
64,0.00215
65,0.00168
66,0.00129
67,0.0011
68,0.00113
69,0.00094
70,0.00169
71,0.00155
72,0.00218
73,0.00117
74,0.00128
75,0.00173
76,0.00068
77,0.00122
78,0.00133
79,0.00113
80,0.00108
81,0.00063
82,0.00076
83,0.00112
84,0.1004
85,0.1259
86,0.00086
87,0.00077
88,0.00169
89,0.00178
90,0.00132
91,0.00097
92,0.00082
93,0.0119
94,0.00244
95,0.00106
96,0.0013
97,0.00151
98,0.00149
99,0.00114
100,0.00134
101,0.0018
102,0.00281
103,0.00136
104,0.04434
105,0.00109
106,0.00082
107,0.00198
108,0.00053
109,0.00188
110,0.00569
111,0.00123
112,0.0012
113,0.07004
114,0.00165
115,0.00163
116,0.00128
117,0.07545
118,0.00166
119,0.00119
120,0.11224
121,0.00153
122,0.0018
123,0.00118
124,0.00151
125,0.00154
126,0.00116
127,0.00101
128,0.00066


==> csvdat/2022-03-30_21-22-37_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh_complist.csv <==
comps,num
1,0.0
2,0.00015
3,0.0
4,9e-05
5,0.00013
6,8e-05
7,0.0
8,0.00036
9,0.00022
10,0.00139
11,9e-05
12,0.00076
13,8e-05
14,0.00019
15,0.00079
16,0.00184
17,0.00124
18,0.00186
19,1e-05
20,0.00016
21,4e-05
22,0.00466
23,0.00156
24,0.03337
25,0.00702
26,0.00607
27,0.00036
28,0.00015
29,0.00023
30,0.01105
31,0.00607
32,0.33336
33,0.00019
34,0.00237
35,0.00025
36,0.00088
37,1e-05
38,0.00062
39,0.00077
40,0.00515
41,0.0
42,0.0007
43,0.0
44,0.0
45,0.0
46,0.0
47,7e-05
48,0.0
49,0.0
50,0.00016
51,0.0
52,0.0
53,0.0
54,0.0
55,0.0
56,0.0
57,0.0
58,0.00066
59,0.0
60,0.0
61,0.0
62,0.0
63,0.0
64,0.0
65,0.00464
66,0.00637
67,0.00027
68,0.00182
69,0.00018
70,0.01541
71,0.00737
72,0.13449
73,4e-05
74,0.00847
75,0.00031
76,0.00389
77,0.0001
78,0.00118
79,0.00622
80,0.04165
81,0.0
82,0.00035
83,0.0
84,0.00011
85,0.0
86,0.0
87,0.0
88,0.0
89,0.0003
90,0.00296
91,0.0
92,0.00035
93,0.0
94,0.00018
95,0.00053
96,0.00079
97,0.0
98,0.00075
99,8e-05
100,7e-05
101,8e-05
102,0.00029
103,0.0001
104,0.00042
105,5e-05
106,0.00333
107,8e-05
108,0.00081
109,0.0
110,0.00067
111,0.00115
112,0.00528
113,0.0
114,0.0
115,0.0
116,0.0
117,0.0
118,0.0
119,0.0
120,0.0
121,0.00767
122,0.00719
123,9e-05
124,0.0007
125,0.00021
126,0.01166
127,0.00763
128,0.2885


==> csvdat/2022-03-30_22-19-45_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst_toep_proj
-10.0,0.7121734372780405
0.0,0.0962120866741501
10.0,0.018523759142780753
20.0,0.0024355110735442835
30.0,0.0006267907518602219


==> csvdat/2022-03-31_17-39-40_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=300kmh.csv <==
SNR,gmm_full,nr_proba_full,gmm_time_freq,nr_proba_kron,gmm_2x1_freqfirst,pdp_dps_freqfirst,pdp_dps_kron
-10.0,0.36996885692603865,52.83,0.37900372260872484,66.0871,0.8879685049484629,0.894494637785318,0.7517386855568209
0.0,0.06231176302033682,10.7445,0.0644193220099873,21.7074,0.22939916764640833,0.5843675016692405,0.42084018744449503
10.0,0.01102887428680524,3.6587,0.010913485148059263,5.7406,0.01838441871180281,0.2814732786470782,0.23321116844340084
20.0,0.0018295835675759642,1.7852,0.001899458797884279,2.5855,0.0025927516937467193,0.1644013562272998,0.16162224314956164
30.0,0.00038227955986123264,1.3096,0.0005433413512482912,1.6478,0.0005537998343728118,0.1465390607633447,0.14277243465132924


==> csvdat/2022-04-01_09-21-17_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=300kmh.csv <==
SNR,gmm_2x1_freqfirst_circ
-10.0,0.8783157600679465
0.0,0.2676235884062101
10.0,0.031201438547952032
20.0,0.0096809202270797
30.0,0.009116895291710725


==> csvdat/2022-04-05_08-30-45_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_freqfirst_toep_proj
-10.0,0.7505907822527416
0.0,0.10795131706087223
10.0,0.008128944481151073
20.0,0.0013229761828804885
30.0,0.0003153599751615296


==> csvdat/2022-04-05_08-31-02_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=300kmh.csv <==
SNR,gmm_2x1_freqfirst_toep_proj
-10.0,0.8904177467000675
0.0,0.2503266041182849
10.0,0.019744900680779564
20.0,0.0029633497484081346
30.0,0.0007324785340767605


==> csvdat/2022-04-05_22-01-26_carrier=24_symbols=14_pilots_carr=5_sum=0.99_v=3kmh.csv <==
SNR,gmm_full_toep_full_proj,gmm_full_toep_trunc_proj
-10.0,0.3626754052937797,0.7179556175955452
0.0,0.07086890230178029,0.22575948341120297
10.0,0.010795781072555495,0.037517757786687374
20.0,0.0015315138651059157,0.006338083919162961
30.0,0.00020247136677426278,0.0019632220915273076


==> csvdat/2022-04-09_15-20-41_carrier=24_symbols=14_pilots_carr=5_sum=0.99_v=300kmh.csv <==
SNR,pdp_genie_time,pdp_genie_time_full,pdp_genie,pdp_genie_full,pdp_y_linint,pdp_y_full,gmm_diag_full,gmm_diag_trunc,gmm_toep_full,gmm_toep_trunc,gmm_full,gmm_trunc,linear_int,ls_full
-10.0,0.7748222942612687,0.44916664883393864,1.8952529233067386,1.002933802450418,2.7037312046480926,4.122445475468346,0.34605827130684663,0.7105722854447332,0.34941098811880256,0.7117875237813825,0.35180467396417736,0.7134913212743891,6.897638695229795,9.989237365737154
0.0,0.3388813683776791,0.14475568328596808,0.4231065659705297,0.3071271392966088,0.47629289786508605,0.4743827187782373,0.06567254439379361,0.21256260825394793,0.06720513222475587,0.21612330826110054,0.059709328327104134,0.21161163705300445,0.6952034006500731,0.9996160101338717
10.0,0.0824243201089095,0.03978311726993376,0.06174560987987661,0.063388923284118,0.09199351925057067,0.06413931905294336,0.010935926896664139,0.03464206878381429,0.009925763878416956,0.034778416931109044,0.00792824707700274,0.029738347472673416,0.07153942727360539,0.09993600178394875
20.0,0.009953373081584059,0.007505806870424869,0.007557128310847392,0.0087408455218078,0.014433334779577828,0.00910394187742407,0.0022727630148753784,0.006393878111366321,0.0014109188881361301,0.0050849406413001055,0.0010277739601520096,0.0039818892301082464,0.009425045003852064,0.009991118489452739
30.0,0.0014933108691656217,0.000943481379748934,0.0014130399782256123,0.0009722680449466836,0.00483741897117097,0.001005629506445576,0.0005147148823925878,0.0017904676158371124,0.00018748206971144803,0.000967758984183349,0.00012508705564023275,0.0006664313696086415,0.0032300759207131596,0.0009993099012251703


==> csvdat/2022-04-15_11-38-46_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=3kmh.csv <==
SNR,gmm_2x1_timefirst
-10.0,0.5229026708059248
0.0,0.06205495141145595
10.0,0.0060562978810245
20.0,0.001039953393499434
30.0,0.00023251881525133803


==> csvdat/2022-04-15_12-27-29_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=300kmh.csv <==
SNR,gmm_2x1_timefirst
-10.0,0.7893361711399223
0.0,0.1751373998756071
10.0,0.016524044090964023
20.0,0.002458087898961444
30.0,0.0005452866060702554


==> csvdat/2022-04-18_15-25-43_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=300kmh_snr=10.csv <==
SNR,gmm_full,gmm_time_freq,gmm_2x1_timefirst,gmm_2x1_timefirst_circ,gmm_2x1_timefirst_toep_proj,gmm_2D_toep,gmm_2D_circ
1000,0.022900523587631966,0.011359966718117412,0.019554660484263055,0.028131383103893383,0.01784590177597174,0.01549842663631455,0.03809715615899034
5000,0.01352671436441343,0.01108619482991174,0.01844173952772694,0.02863742851302178,0.01765690629289108,0.015842288687081908,0.03427622390708456
10000,0.01196624626050696,0.011055934301799956,0.018504429289125414,0.02813849453752443,0.017689053881447068,0.01574421493735822,0.03357262361063778
50000,0.011048184350502232,0.010878986185323548,0.017860379484721137,0.027899574229635217,0.017588424667392504,0.014967883882655221,0.033855161417017915
100000,0.01101597613005733,0.010892217177820896,0.017593878719366268,0.027125210769076213,0.01755155370602746,0.014706841866067681,0.03357262361063778

==> csvdat/2022-04-18_15-25-43_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_v=300kmh_snr=20.csv <==
SNR,gmm_full,gmm_time_freq,gmm_2x1_timefirst,gmm_2x1_timefirst_circ,gmm_2x1_timefirst_toep_proj,gmm_2D_toep,gmm_2D_circ
1000,0.007957598650959439,0.002021040664615311,0.002773857192973137,0.00756569540656233,0.002776987467842418,0.00294912147284019,0.011034189618971792
5000,0.0029617349885887123,0.0019814703752814005,0.0025960341406175633,0.010240791989711234,0.002684259916467739,0.003157175480432107,0.009371989649016154
10000,0.002131755216914966,0.0018993745667076811,0.002600518439133746,0.008965988993530873,0.002854469466757745,0.0027307520403758215,0.008887705767973183
50000,0.0017984702840336056,0.001827905323131913,0.002466936661393629,0.009023998584153089,0.0026831402453803264,0.0026676534212609227,0.009444307291833709
100000,0.0018295835675759642,0.001899458797884279,0.002458087898961444,0.0096809202270797,0.0029633497484081346,0.0028278978384766733,0.009102326380867875

==> csvdat/2022-04-19_09-31-30_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_2D_toep,gmm_2D_circ
-10.0,0.2327784854445292,0.2989586455570523
0.0,0.040968383530188786,0.05977769730864264
10.0,0.006558956310166108,0.012923211783551977
20.0,0.0011210550479969254,0.002395390524164776
30.0,0.0002948416816977332,0.002006610080858161


==> csvdat/2022-04-19_09-35-23_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,gmm_2D_toep,gmm_2D_circ
-10.0,0.4233727262007137,0.4526206305453202
0.0,0.08483540622801941,0.13006132084917935
10.0,0.01574421493735822,0.03357262361063778
20.0,0.0028278978384766733,0.009102326380867875
30.0,0.0007859913160603487,0.006250735459508364


==> csvdat/2022-04-20_21-35-00_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_2D_circ
-10.0,0.29941278502270446
0.0,0.059779056776238966
10.0,0.01292704220085104
20.0,0.0024064706285216214
30.0,0.0019754186006062015


==> csvdat/2022-04-20_22-57-33_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=3kmh.csv <==
SNR,gmm_2x1_timefirst_circ
-10.0,0.6749854329182521
0.0,0.10237530772102608
10.0,0.010846596308241831
20.0,0.0024683051919818857
30.0,0.0007684091663092358


==> csvdat/2022-04-21_14-25-00_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh_snr=10_comps.csv <==
comps,gmm_full,gmm_2D_toep,gmm_2D_circ,gmm_time_freq,gmm_2x1_timefirst,gmm_2x1_timefirst_circ,gmm_2x1_timefirst_toep_proj
8,0.015488500676765425,0.016683080272015587,0.06066379029107221,0.015827664625769945,0.02334095964507218,0.06692411375118018,0.024292853733533494
16,0.014051888776147237,0.01660922886226626,0.05705876832958603,0.014428714075745273,0.020518412052341114,0.06080827348360447,0.021828622605505155
32,0.013399617068045702,0.015781016713153462,0.047038634583034755,0.012905768629995106,0.01959623051488647,0.04523613285800059,0.02037944526160567
64,0.011883370552362086,0.014942748283666929,0.037890172538697545,0.011606088530814953,0.01825472874636587,0.03587401748778142,0.018102831849866437
128,0.011032469284902287,0.01568325894613661,0.03357262361063778,0.010915346763127947,0.017593878719366268,0.027125210769076213,0.018372268724933513


==> csvdat/2022-04-22_12-02-46_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,gmm_full,nr_proba_full,gmm_time_freq,nr_proba_kron,gmm_2x1_timefirst,nr_proba_all
-10.0,0.3766612598659415,53.9117,0.3761305911145735,67.9676,0.8895248832217408,19.999178571428573
0.0,0.0630737780161707,10.6393,0.06309596876904648,20.6786,0.21926855833420753,17.111308571428573
10.0,0.011148291030769834,3.7078,0.011109178697071278,5.6433,0.01816428946346388,8.950065714285714
20.0,0.0018546059608718908,1.8432,0.0019711127726766676,2.532,0.002604647426531558,5.3926042857142855
30.0,0.0003923623522267983,1.3249,0.0006180682966367676,1.5889,0.0006158088421146096,3.8840957142857144


==> csvdat/2022-04-23_17-28-55_carrier=24_symbols=14_pilots=50_pattern=lattice_sum=0.99_ntrain=100000_v=300kmh.csv <==
SNR,gmm_full,nr_proba_full,gmm_time_freq,nr_proba_kron,gmm_2x1_timefirst,nr_proba_2x1
-10.0,0.3709079277119648,53.2597,0.3801148509133311,66.2226,0.8849779610787986,83.38892714285714
0.0,0.06298962629798614,10.6422,0.06407266053191404,21.521,0.21232899318886606,62.076927142857144
10.0,0.011056165887774987,3.6584,0.010952340614550254,5.7157,0.017210633914287034,24.919698571428572
20.0,0.0018123816630326876,1.7909,0.0018614818231922987,2.5862,0.0022124605870773046,11.845722857142857
30.0,0.000372537172383952,1.3038,0.0004964548137274681,1.6593,0.00037935480102502483,7.2298100000000005

